Transfer Attacks Revisited: A Large-Scale Empirical Study in Real Computer Vision Settings

One intriguing property of adversarial attacks is their "transferability" -- an adversarial example crafted with respect to one deep neural network (DNN) model is often found effective against other DNNs as well. Intensive research has been conducted on this phenomenon under simplistic controlled conditions. Yet, thus far, there is still a lack of comprehensive understanding about transferability-based attacks ("transfer attacks") in real-world environments. To bridge this critical gap, we conduct the first large-scale systematic empirical study of transfer attacks against major cloud-based MLaaS platforms, taking the components of a real transfer attack into account. The study leads to a number of interesting findings which are inconsistent to the existing ones, including: (1) Simple surrogates do not necessarily improve real transfer attacks. (2) No dominant surrogate architecture is found in real transfer attacks. (3) It is the gap between posterior (output of the softmax layer) rather than the gap between logit (so-called $\kappa$ value) that increases transferability. Moreover, by comparing with prior works, we demonstrate that transfer attacks possess many previously unknown properties in real-world environments, such as (1) Model similarity is not a well-defined concept. (2) $L_2$ norm of perturbation can generate high transferability without usage of gradient and is a more powerful source than $L_\infty$ norm. We believe this work sheds light on the vulnerabilities of popular MLaaS platforms and points to a few promising research directions.

==> imgs/statistics/aggregation/aliyun_ImageNet.csv <==
match
mean,0.028
std,0.016
25% percentile,0.015
50% percentile,0.03
75% percentile,0.035
mis
mean,0.181
std,0.189
25% percentile,0.005
50% percentile,0.138
75% percentile,0.276


==> imgs/statistics/aggregation/aliyun_NudeNet.csv <==
p2s
mean,0.061
std,0.05
25% percentile,0.03
50% percentile,0.04
75% percentile,0.09
s2p
mean,0.058
std,0.031
25% percentile,0.04
50% percentile,0.06
75% percentile,0.07


==> imgs/statistics/aggregation/aws_ImageNet.csv <==
match
mean,0.045
std,0.036
25% percentile,0.019
50% percentile,0.04
75% percentile,0.065
mis
mean,0.103
std,0.061
25% percentile,0.06
50% percentile,0.085
75% percentile,0.125


==> imgs/statistics/aggregation/aws_NudeNet.csv <==
p2s
mean,0.142
std,0.079
25% percentile,0.098
50% percentile,0.13
75% percentile,0.18
s2p
mean,0.023
std,0.015
25% percentile,0.01
50% percentile,0.02
75% percentile,0.03


==> imgs/statistics/aggregation/baidu_ImageNet.csv <==
match
mean,0.03
std,0.02
25% percentile,0.01
50% percentile,0.03
75% percentile,0.05
mis
mean,0.375
std,0.113
25% percentile,0.304
50% percentile,0.355
75% percentile,0.416


==> imgs/statistics/aggregation/baidu_NudeNet.csv <==
p2s
mean,0.018
std,0.017
25% percentile,0.01
50% percentile,0.01
75% percentile,0.03
s2p
mean,0.002
std,0.005
25% percentile,0.0
50% percentile,0.0
75% percentile,0.0


==> imgs/statistics/aggregation/google_ImageNet.csv <==
match
mean,0.056
std,0.03
25% percentile,0.034
50% percentile,0.06
75% percentile,0.07
mis
mean,0.229
std,0.124
25% percentile,0.13
50% percentile,0.205
75% percentile,0.28


==> imgs/statistics/aggregation/google_NudeNet.csv <==
p2s
mean,0.034
std,0.022
25% percentile,0.02
50% percentile,0.03
75% percentile,0.05
s2p
mean,0.032
std,0.019
25% percentile,0.01
50% percentile,0.03
75% percentile,0.05


==> imgs/statistics/aliyun/ImageNet/corr.csv <==
,L2,LINF,mis_ratio,match_ratio
L2,1.0,0.51,0.87,-0.49
LINF,0.51,1.0,0.4,-0.31
mis_ratio,0.87,0.4,1.0,-0.45
match_ratio,-0.49,-0.31,-0.45,1.0


==> imgs/statistics/aws/ImageNet/corr.csv <==
,L2,LINF,mis_ratio,match_ratio
L2,1.0,0.51,0.77,-0.09
LINF,0.51,1.0,0.33,-0.08
mis_ratio,0.77,0.33,1.0,-0.21
match_ratio,-0.09,-0.08,-0.21,1.0


==> imgs/statistics/baidu/ImageNet/corr.csv <==
,L2,LINF,mis_ratio,match_ratio
L2,1.0,0.51,0.82,0.0
LINF,0.51,1.0,0.39,0.0
mis_ratio,0.82,0.39,1.0,-0.16
match_ratio,0.0,0.0,-0.16,1.0


==> imgs/statistics/google/ImageNet/corr.csv <==
,L2,LINF,mis_ratio,match_ratio
L2,1.0,0.51,0.77,0.4
LINF,0.51,1.0,0.34,0.17
mis_ratio,0.77,0.34,1.0,0.27
match_ratio,0.4,0.17,0.27,1.0

